From Image Morphology to Multiphysics Earth Posteriors

Structural learning and physical-property inference can draw on different sources of knowledge. We learn morphology from 33,140 natural, satellite, and texture images, without geological training models, then infer Earth properties from physical observations. Identical frozen weights map 128 coordinates into each $256\times256$ compressional-velocity, shear-velocity, or density field. Fixed adapters assign physical meaning; observation-specific likelihoods determine new posteriors without retraining. Across 256 unseen Earth models, image coordinates reduce projection error fourfold relative to a dimension-matched cosine basis. Matched inversions favor image coordinates for the tested curved-velocity targets and a smooth radial basis for the tested faulted targets. A simplified 2.5-dimensional application with 915 measured observations along one 120.9-km southern-California profile constrains a velocity--density contrast. Grouped arrival-time and gravity errors fall by 43% and 44% relative to the pretrained image prior, although the matched smooth radial basis predicts better. Direct layered-Rayleigh updating reduces blind phase-velocity error by 28% at five sites, whereas P-and-gravity-only sharing worsens it, distinguishing reusable morphology from beneficial cross-property coupling. These results establish a practical separation: images supply structural alternatives, and heterogeneous physical observations determine their experiment-specific posterior probabilities.

==> README.txt <==
Title: From Image Morphology to Multiphysics Earth Posteriors
Authors: Ziye Yu, Xin Liu, Yuqi Cai
Corresponding author: Ziye Yu (yuziye@cea-igp.ac.cn)

Compile from this directory: latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex
The single main.tex includes all Supplementary Information, where present.
The shared arxiv.sty is a journal-independent, arXiv-compatible local style, not an official arXiv template.
Only files needed to compile this article are included. Reproduction code and parameters are linked in the paper.

